Transformers in the loop: Polarity in neural models of language

Representation of linguistic phenomena in computational language models is typically assessed against the predictions of existing linguistic theories of these phenomena. Using the notion of polarity as a case study, we show that this is not always the most adequate set-up. We probe polarity via so-called 'negative polarity items' (in particular, English 'any') in two pre-trained Transformer-based models (BERT and GPT-2). We show that - at least for polarity - metrics derived from language models are more consistent with data from psycholinguistic experiments than linguistic theory predictions. Establishing this allows us to more adequately evaluate the performance of language models and also to use language models to discover new insights into natural language grammar beyond existing linguistic theories. This work contributes to establishing closer ties between psycholinguistic experiments and experiments with language models.

==> reply_to_reviewers.txt <==
First of all, we would like to thank the reviewers for the time they invested in the evaluation of the manuscript and for the in-depth analysis of our research agenda, experimental setup and results. We appreciate the comments we received and took them seriously for the revision.

Here is the list of the main changes, grouped by the concerns/suggestions that reviewers had.

REVIEWER SUGGESTION: GPT-2 results should also be discussed in Section 6. 

CHANGES: We now include the discussion of GPT-2 results on the cardinality effect together with BERT results. To incorporate them into the available space, we constrained the metrics we report.

REVIEWER SUGGESTIONS: Add citations to put this work in context of the recent related research agenda (Baroni 2021; Linzen and Baroni 2021); hedge theoretical claims; explain choices for metrics; adjust writing style.

CHANGES: Done, all of the above.


Second, we would like to discuss some of the reviewer comments below. The first comment was shared between two reviewers, while the rest come from only one of the reviewers, so in some cases we find it more convenient to reply to the direct quote from that review.

REVIEWER COMMENT: In Section 6 it would be important to put on the same ground the predictions from the model and the judgments from the human participants and have a shared statistical measure.

REPLY: Due to the different nature of the data in the two experiments, no direct shared quantitative measure is available to make that direct comparison possible. First, in the LRM case the source of data is constant (LRM), while in the psycholinguistic study the data comes from different human participants. Second, in the LRM experiment the averaging is done across different set of conditions than that in the human experiment. This undermines the meaning of any direct quantitative comparison. What we can do -- and this is how we decided to set up the experiments -- is comparison on the higher level of hypotheses compatibility with respect to reasonably similar experiment designs.


REVIEWER uwG9 COMMENT: Isn't comparing just two numerals in Section 6.2 cherry-picking?

REPLY: We used a classic 2*2 experimental design (with 2 numerals from the endpoints of the scale used for the LRM study) for reliability, which decreases in psycholinguistic experiments as the number of conditions grows, especially so for low magnitude effects. Although we certainly agree that it would be great to have more data on different numerals, the number of participants and the amount of data we have is already very high for a psycholinguistic study. But most importantly, this design already gives us a way to isolate the effect of the numeral -- and this is exactly what we are looking for. We believe that the results of this localized comparison is promising and can serve as a starting point for more wide-scale experiments.
Just to make this clear, we did not in fact cherry-pick our results in this experiment: by this we mean that we did not conduct different runs of this experiment with different numeral pairs to just report the one that worked, omitting the rest. 

REVIEWER uwG9 COMMENT: The report of the attention study looks cherry-picky.

REPLY: It is part of the Discussion and outlook section and is not meant as a full-fledged experiment -- it is more of a sketch for a direction for future work.

REVIEWER uwG9 COMMENT: "The premise for this experiments [on the cardinality effect -- authors] is doubtful, since without further context, it cannot be judged whether e.g. "98 boxes" are many or few. Any result will therefore depend on the implied context in either the LRM's or the human's mind."

REPLY: We agree with the remark that 'many' and 'few' don't have a context-invariant cardinality interpretation. That is precisely why we didn't conduct an experiment that would rely on that (for instance, ask participants to say whether 98 boxes is many or few) but instead isolated the effect of the numeral on NPI licensing directly. 
We would also like to note that it's not a given that NPI licensing in contexts with numerals requires semantic assessment of the quantity as describable as 'few' or 'many'. 

REVIEWER DLJR COMMENT: "...the relationship between formalism and observed behaviour is not as straightforward as the authors would like it to be. [...] it's not the case that psycholinguistic experimentation clearly shows that formal representation is not a reliable guide to linguistic structure and can be dispensed with. Rather, it remains a plausible scientific model that formalism applies under some conditions but not others -- that human experimental subjects sometimes use formalism to make judgements, but at other times use loose heuristics."

REPLY: We never claimed that 'formal representation can be dispensed with' altogether. Why would we? It is, indeed, the backbone of linguistic theory -- and decent formal analyses cover decent proportions of actual linguistic data. We only suggest that predictions derived from existing linguistic theories are not always the best choice as the standard we evaluate LRMs against.




Если мы захотим скинуть ревьюера который поставил нам 1.5 то можно читать дальше

Вот его ревью (основная часть):

Summary Of Strengths:
The biggest strength of this paper is in the effort at constructing the dataset. This dataset, both the natural and synthetic "ANY" dataset, could be used in future experiments.

Summary Of Weaknesses:
I find myself in an awkward position with this paper. I think that the underlying work is meritorious and represents an advance, but I have to recommend rejection of this paper because of the tendentious way it is presented throughout the text. The literature is presently littered with attempts to show that neural models replicate one or another human behaviour. That in itself is not a problem for this paper, except as the paper's claims to generality are no stronger than any of that other work -- very little is guaranteed to generalize in any explainable way.

Rather, the paper elides a crucial distinction from the very beginning -- the relationship between formalism and observed behaviour is not as straightforward as the authors would like it to be. When you take the psycholinguistics literature as a whole, it's not the case that psycholinguistic experimentation clearly shows that formal representation is not a reliable guide to linguistic structure and can be dispensed with. Rather, it remains a plausible scientific model that formalism applies under some conditions but not others -- that human experimental subjects sometimes use formalism to make judgements, but at other times use loose heuristics.

This is apparently a blind spot to the authors, and this is most apparent when they do not norm the artificially-constructed data for plausibility in the belief that it will all average out in the end. Both neural models and people are highly sensitive to semantically implausible/improbable linguistic stimuli.

Consequently, I believe that while the resource they've developed is a good start, the argumentation of the paper in this form is not publishable at this venue or at workshops.




ВОТ ПОТЕНЦИАЛЬНАЯ ЖАЛОБА

We would like to raise concerns about Reviewer DLJR and their evaluation of our paper. The problem is not the low score, naturally (in particular, given that there is another reviewer who didn't give our paper a particularly high score -- but we see the motivation and dialogue there), but rather the lack of actionable detail about the reasons for this assessment. What we see in the review is one very high-level concern that is more of an opinion, actually, about our alleged fundamental assumptions ("a crucial distinction [...] -- the relationship between formalism and observed behaviour") -- which, we believe, is also not what we are saying in the paper. This also comes with the highest confidence score, which all together produces a picture of an impressionistic authoritative opinion rather than a full-fledged review. 

Finally -- which doesn't really help -- we find the tone patronizing, which is not the type of peer-to-peer interaction we see as a productive part of the peer-review process in general and in this central hub for NLP ideas exchange that ARR has become. 

We understand that an overwhelming amount of papers come into ARR for review and it's extremely hard -- on the organizer side -- to find appropriate reviewers for each paper, and -- on the reviewer side -- to invest serious time getting into the details of every work, but we think each paper deserves a more involved discussion. So, we would like to ask to find another reviewer for our paper. Thank you!


